Finding Complex Patterns in Trajectory Data via Geometric Set Cover

Clustering trajectories is a central challenge when faced with large amounts of movement data such as GPS data. We study a clustering problem that can be stated as a geometric set cover problem: Given a polygonal curve of complexity $n$, find the smallest number $k$ of representative trajectories of complexity at most $l$ such that any point on the input trajectories lies on a subtrajectory of the input that has Fr\'echet distance at most $\Delta$ to one of the representative trajectories. In previous work, Br\"uning et al.~(2022) developed a bicriteria approximation algorithm that returns a set of curves of size $O(kl\log(kl))$ which covers the input with a radius of $11\Delta$ in time $\widetilde{O}((kl)^2n + kln^3)$, where $k$ is the smallest number of curves of complexity $l$ needed to cover the input with a radius of $\Delta$. The representative trajectories computed by this algorithm are always line segments. In the applications however, one is usually interested in more complex representative curves which consist of several edges. We present a new approach that builds upon previous work computing a set of curves of size $O(k\log(n))$ in time $\widetilde{O}(l^2n^4 + kln^4)$ with the same distance guarantee of $11\Delta$, where each curve may consist of curves of complexity up to the given complexity parameter~$l$. We conduct experiments on tracking data of ocean currents and full body motion data suggesting its validity as a tool for analyzing large spatio-temporal data sets.

==> experiments/data/accuracies.csv <==
TAG,KlCluster 5,KlCluster 10,KlCluster 15,Tmm,Aca,Haca,Gmm
1,0.9146101768945184,0.8879668049792531,0.8779209434374318,0.9145915246832678,0.8139331731819175,0.8672199170124482,0.7018999781611706
2,0.9337854384477724,0.8865027785626824,0.8699255910332485,0.9441409193669932,0.7958933785438448,0.8206649712724875,0.7489874729207874
3,0.948339483394834,0.927746696821807,0.8780502321152244,0.9246428571428572,0.8415664801809308,0.8579930960599929,0.6945601714081657
4,0.9233478864854139,0.9156082556062712,0.8265528874776742,0.9448248486652774,0.7867632466759278,0.8053185155784878,0.5915856320698551
5,0.9510791366906476,0.9267386091127098,0.8470623501199042,0.9243314546108646,0.8643884892086331,0.858872901678657,0.6356115107913669
6,0.9438072240668076,0.9021531341181206,0.8851997182815172,0.9017911048500704,0.8724217728141664,0.8739309789717276,0.494214709729349
7,0.9651804182946448,0.9222017926913353,0.8783038381981154,0.9161015975175268,0.8866927143185475,0.8654332337393703,0.7205240174672489
8,0.9383554203780142,0.9007712361503367,0.8464045187920921,0.9512221618685496,0.869867477731914,0.8611774929393874,0.6324136432761243
9,0.9277221526908637,0.8930955360867752,0.7569879015435962,0.9470060504902984,0.877555277430121,0.8815185648727576,0.843345848977889
10,0.9596465778715548,0.9399973625214296,0.8915996307530001,0.9472434713795832,0.8830278253989187,0.8706316761176316,0.8205195832783858
11,0.9487134296792386,0.933204088826225,0.9173422629538244,0.946236559139785,0.9002467395135707,0.8931970391258371,0.9055340148043708
12,0.9718834688346883,0.9144647696476965,0.9032294489611563,0.9575381140598532,0.8545618789521229,0.8541102077687444,0.8157181571815718
13,0.8979263783957563,0.8698762256871886,0.7954508921395274,0.8963022508038585,0.7050313454428548,0.7265712907892622,0.6347854042758398
14,0.9691164327002477,0.9317093311312965,0.8967795210569777,0.930459200528576,0.8566473988439306,0.8515276630883567,0.4696944673823287

==> experiments/data/accuracies_2.csv <==
TAG,KlCluster 5,KlCluster 10,KlCluster 15,Tmm,Aca,Haca,Gmm
1,0.9146101768945184,0.8879668049792531,0.8779209434374318,0.9145915246832678,0.8139331731819175,0.8672199170124482,0.7018999781611706
2,0.9337854384477724,0.8865027785626824,0.8699255910332485,0.9441409193669932,0.7958933785438448,0.8206649712724875,0.7489874729207874
3,0.948339483394834,0.927746696821807,0.8780502321152244,0.9246428571428572,0.8415664801809308,0.8579930960599929,0.6945601714081657
4,0.9233478864854139,0.9156082556062712,0.8265528874776742,0.9448248486652774,0.7867632466759278,0.8053185155784878,0.5915856320698551
5,0.9510791366906476,0.9267386091127098,0.8470623501199042,0.9243314546108646,0.8643884892086331,0.858872901678657,0.6356115107913669
6,0.9438072240668076,0.9021531341181206,0.8851997182815172,0.9017911048500704,0.8724217728141664,0.8739309789717276,0.494214709729349
7,0.9651804182946448,0.9222017926913353,0.8783038381981154,0.9161015975175268,0.8866927143185475,0.8654332337393703,0.7205240174672489
8,0.9383554203780142,0.9007712361503367,0.8464045187920921,0.9512221618685496,0.869867477731914,0.8611774929393874,0.6324136432761243
9,0.9277221526908637,0.8930955360867752,0.7569879015435962,0.9470060504902984,0.877555277430121,0.8815185648727576,0.843345848977889
#10,0.9596465778715548,0.9399973625214296,0.8915996307530001,0.9472434713795832,0.8830278253989187,0.8706316761176316,0.8205195832783858
#11,0.9487134296792386,0.933204088826225,0.9173422629538244,0.946236559139785,0.9002467395135707,0.8931970391258371,0.9055340148043708
#12,0.9718834688346883,0.9144647696476965,0.9032294489611563,0.9575381140598532,0.8545618789521229,0.8541102077687444,0.8157181571815718
#13,0.8979263783957563,0.8698762256871886,0.7954508921395274,0.8963022508038585,0.7050313454428548,0.7265712907892622,0.6347854042758398
#14,0.9691164327002477,0.9317093311312965,0.8967795210569777,0.930459200528576,0.8566473988439306,0.8515276630883567,0.4696944673823287

==> experiments/data/f1.csv <==
TAG,KlCluster 5,KlCluster 10,KlCluster 15,Tmm,Aca,Haca,Gmm
1,0.8956433152439771,0.8779470657550148,0.8467136960343967,0.9072039455244248,0.7002281693542262,0.7547400877694053,0.5116357049662478
2,0.9163442175106286,0.806528128524161,0.7809542890744918,0.9314680130422056,0.6859741669823746,0.7034766222231168,0.5898720763237957
3,0.9512059876774429,0.9304177805504986,0.8835915721652483,0.912268420991105,0.7670278280461875,0.797115502182205,0.5840728368316292
4,0.9177776208073266,0.9115662886681868,0.8004545250364863,0.935144780340604,0.7594253770769385,0.7454249122155525,0.5078402672817447
5,0.9494058626743412,0.931183783175573,0.8470944498319332,0.9184992863076707,0.8085120485224528,0.8035953252746267,0.6073664276891896
6,0.9453761697340461,0.9008760190496177,0.8866459990138715,0.8975415502447338,0.8360536848926101,0.8418049555015669,0.4189645773780096
7,0.9595034411962715,0.9170198284896609,0.8551386302860057,0.8932096700499674,0.7811154588404734,0.7603011084806252,0.6234849402769994
8,0.9442648594224055,0.9069989959553738,0.8674189460646997,0.9518987181237848,0.8351265808151341,0.8335072147666133,0.5906633633485425
9,0.8975498521862488,0.8607050773043375,0.7320454457879977,0.9107850954772388,0.7230608177205478,0.7222688784530992,0.713083292718407
10,0.897741248321628,0.8616631278901209,0.7001183709098076,0.8894480724696227,0.7039281663559972,0.6965052566401493,0.6827867125142574
11,0.9304169897010441,0.9005985260431628,0.8748031026066088,0.9130364230185408,0.7492482912011612,0.7421877944714754,0.7600892170212935
12,0.962826664053782,0.8766426574357921,0.8962761643296856,0.940077354733025,0.7482350923767838,0.7610366441689373,0.628382371407586
13,0.8766317399908101,0.8604809256341447,0.77961112599135,0.8970402394958877,0.6354998392111317,0.656772503485252,0.5128489020629828
14,0.9576782437922157,0.9044427170943645,0.8873292063587227,0.8948324752885418,0.7221442618125334,0.7175368735786585,0.2798418146591285

==> experiments/data/precision.csv <==
TAG,KlCluster 5,KlCluster 10,KlCluster 15,Tmm,Aca,Haca,Gmm
1,0.9070222318543861,0.8902138548574425,0.86375829526923,0.9000397343495674,0.6474192930452867,0.7160029300270877,0.445957794723645
2,0.9096936550052046,0.8071601271248819,0.7674047446174769,0.916705828846362,0.6525065945416331,0.6748096600710258,0.5556708460094354
3,0.9620938872277083,0.936770971202173,0.9122952196861305,0.8940022107718968,0.6861529311342609,0.7319628622427192,0.5543023606972644
4,0.9247391192445584,0.9322437975402165,0.8036398540358178,0.9298494011547138,0.7036240916768267,0.7105431426298948,0.5581307155312678
5,0.9494448381876316,0.9465313682197408,0.8299064000417297,0.9419735248994288,0.7556366188563485,0.7546782020210088,0.5790892686882729
6,0.9440200577684457,0.892094707565765,0.888870310176922,0.8875945391706339,0.7936744737051992,0.793865084804958,0.404110232229403
7,0.9605182762247564,0.9270020111546096,0.8486223900121286,0.9079368184213044,0.7243637435176754,0.7066180017038651,0.618860982240585
8,0.9490153778223682,0.9112536552285946,0.8960582154760313,0.943553981219153,0.7838547179080395,0.7896951194722199,0.5506271729696293
9,0.8874405016551834,0.8630430998676284,0.7965265554691264,0.937151521169982,0.6779733832391961,0.6865940198442504,0.6939717988659325
10,0.9417632395009448,0.921216747473616,0.6741124309016719,0.8702913100544636,0.6419379283920761,0.6334833831905344,0.6397048661888798
11,0.9163041144962845,0.8936560251996852,0.8669888735667426,0.9432530092402148,0.7172971574958334,0.7039510003644678,0.7274919968279954
12,0.9609443803597596,0.9225297362032308,0.894141939858139,0.943246253755166,0.6918546688612431,0.7031973137094976,0.5814557761914315
13,0.8980594709800813,0.8426582850515206,0.7591471066332154,0.8857371635083794,0.5645941868207055,0.5894842133833312,0.493411379158411
14,0.951870562840907,0.8974590906325254,0.8783835560444633,0.9237225204787262,0.6836248615463936,0.6774911685518482,0.2728458942104485

==> experiments/data/recall.csv <==
TAG,KlCluster 5,KlCluster 10,KlCluster 15,Tmm,Aca,Haca,Gmm
1,0.8845495949031146,0.8660137444469171,0.8303287639393714,0.9144831243972998,0.7624172291867566,0.7979084967320261,0.6
2,0.9230927376484308,0.8058971188467496,0.7949909036079713,0.9467134249508332,0.7230605045254355,0.7346872785829307,0.6285595666993747
3,0.9405628334955252,0.9241635484698901,0.8567291763253571,0.9312966289711944,0.8695151033386328,0.875,0.6172226356548536
4,0.910920670770893,0.8917948445788388,0.7972943825494375,0.9405008180495358,0.8248397338976159,0.7839083020742319,0.4658635639697635
5,0.9493668903608748,0.9163259653019806,0.8650110876394924,0.8961665696051349,0.8693441243590627,0.8592934542237949,0.6385469278008055
6,0.9467361838740107,0.909843831647486,0.8844335135173917,0.9077140345894594,0.8832139658683442,0.8959069216976683,0.4349526321357306
7,0.9584940909758728,0.9072514651306168,0.8617572304193191,0.8789526579513309,0.8475157636315837,0.8228116679654435,0.6281785163503605
8,0.9395620811677825,0.902784698854483,0.8405661508818627,0.9603923727907911,0.8935752535752535,0.8824662288991203,0.6369781469447646
9,0.907892795185042,0.85838012963558,0.6772260543593007,0.8858616909675974,0.7745724009828925,0.7618541935749992,0.7332772304324029
10,0.8576515697232197,0.8093418508092599,0.7282153203155192,0.9094671698640132,0.7791705981513537,0.7734518435551935,0.732090395480226
11,0.9449716140730594,0.907650643824261,0.8827616212341467,0.8846956880553922,0.7841785767790262,0.7848170212765957,0.7957446808510638
12,0.964716336199328,0.8351321857283467,0.8985081472641543,0.9369296766750308,0.8146198620293188,0.8292435170926346,0.6835483870967742
13,0.8562027127450282,0.8790949953532359,0.8012094279707719,0.9086355262482844,0.7267730358740369,0.74140184809556,0.5338806787082649
14,0.9635578734310795,0.9115370718006668,0.896458940341333,0.8676947368412457,0.7652636671504596,0.762614094500887,0.2872059345266892

==> experiments/data/times.csv <==
TAG,KlCluster 5,KlCluster 10,KlCluster 15,Tmm,Aca,Haca,Gmm
1,0.2667701307000243,0.27396799116346904,0.25036122500023333,12.721961861665475,9.179179071332328,9.052093191664122,3.0014954966657874
2,0.8792402268654163,0.8906144374996074,0.882075388833376,24.903071464330424,17.342245922336588,39.48697062400364,8.055833541996739
3,0.9842824817994066,1.2352833013331597,0.9423767886667822,22.239976021000377,13.540102000003875,17.768710526666837,6.39242535866894
4,0.6478154166984799,0.6932640775024386,0.6434183230012422,24.56059619766408,29.8083069526668,31.696356958001463,8.800435599997096
5,1.3672844175996337,1.0280807471693456,0.9517437286679826,23.13891313300216,16.446621090668486,19.81601696566698,6.700100475999837
6,1.361469829765944,1.359940119999616,1.148526943497321,37.06385806433294,31.032989280667,35.261979532331075,8.393133512664159
7,1.0815673065008014,1.3252471956681497,0.9805533705002744,22.7840293149978,16.476071725332684,19.435454157336306,7.1202930319996085
8,1.1275750163316844,1.0406930796671077,0.9266842141660163,25.86818188533168,17.319311899331904,21.12274288199842,7.064417191329994
9,0.2818324683981094,0.24903359083206544,0.2452339391650942,8.968269584996355,6.340454670668502,9.198100617999444,3.1661521533339205
10,0.5599692615331151,0.556866024164871,1.0096501149989006,17.08775016099874,11.22274717266555,17.540568806332885,5.874745542668582
11,0.6457730977684453,0.8596614965014548,0.9891067073306961,14.641674408999585,6.906918395664737,13.609526892668024,4.688460585666083
12,0.8731238969000211,0.9213212163352484,1.0334309206640075,18.118071596666898,13.059657642666329,28.10273488033272,5.969707480665723
13,0.28345658856705996,0.2147313593328969,0.28240937433292856,14.261362991999098,17.146814168663695,13.54379397633602,4.413734131997141
14,0.8899179181006427,0.6106456061655384,0.5860519743315915,15.1354797763294,7.72567973533296,14.019410159002293,4.588073565003772
